SoK: Sanitizing for Security

The C and C++ programming languages are notoriously insecure yet remain indispensable. Developers therefore resort to a multi-pronged approach to find security issues before adversaries. These include manual, static, and dynamic program analysis. Dynamic bug finding tools --- henceforth "sanitizers" --- can find bugs that elude other types of analysis because they observe the actual execution of a program, and can therefore directly observe incorrect program behavior as it happens. A vast number of sanitizers have been prototyped by academics and refined by practitioners. We provide a systematic overview of sanitizers with an emphasis on their role in finding security issues. Specifically, we taxonomize the available tools and the security vulnerabilities they cover, describe their performance and compatibility properties, and highlight various trade-offs.

==> all.csv <==
               sanitizer,400.perlbench,   401.bzip2,     403.gcc,     429.mcf,   445.gobmk,   456.hmmer,   458.sjeng,462.libquantum, 464.h264ref, 471.omnetpp,   473.astar,483.xalancbmk,    433.milc,    444.namd,  447.dealII,  450.soplex,  453.povray,     470.lbm, 482.sphinx3,     geomean
                memcheck,     39.67,     14.11,     21.04,      4.34,     24.88,     23.85,     26.81,      9.81,     31.90,     17.49,     10.96,     28.52,     13.36,     24.35,            ,     10.91,     47.80,     23.03,     34.00,     19.60
                    asan,      4.27,      1.71,      2.32,      1.47,      2.17,      2.01,      2.31,      1.39,      2.37,      2.24,      1.62,      2.77,      1.44,      1.58,      2.48,      1.65,      2.99,      1.07,      1.93,      1.99
                  lowfat,      2.52,      1.76,      2.27,      1.40,      1.87,      2.49,      1.73,      1.92,      2.64,      1.46,      1.76,      1.96,      1.54,      1.95,      2.16,      1.94,      2.44,      1.47,      2.06,      1.93
                 dangsan,      3.63,      1.02,      1.55,      1.50,      1.13,      1.01,      1.03,      0.92,      0.99,      6.83,      1.51,      2.28,      1.34,      1.00,      1.25,      1.09,      1.56,      1.00,      1.01,      1.40
                    msan,      3.50,      2.04,      3.51,      2.16,      2.51,      3.68,      3.49,      1.93,      3.40,      2.24,      1.95,      2.21,      1.99,      1.96,      2.62,      1.95,      3.29,      2.20,      2.85,      2.53
                   caver,            ,            ,            ,            ,            ,            ,            ,            ,            ,      1.26,      0.93,      0.88,            ,      1.00,      1.37,      1.00,      0.98,            ,            ,      1.05
                 typesan,            ,            ,            ,            ,            ,            ,            ,            ,            ,      1.64,      0.99,      1.41,            ,      0.99,      1.81,      1.00,      1.24,            ,            ,      1.26
                 hextype,            ,            ,            ,            ,            ,            ,            ,            ,            ,      1.13,      1.01,      1.08,            ,      1.00,      1.18,      1.02,      1.01,            ,            ,      1.06
                     cfi,            ,            ,            ,            ,            ,            ,            ,            ,            ,      1.46,      1.00,      1.16,            ,      1.00,      1.09,      0.99,      1.03,            ,            ,      1.09
                hexvasan,      1.03,      1.01,      1.01,      1.00,      1.01,      1.00,      0.99,      1.03,      1.00,      1.04,      1.00,      0.99,      1.00,      1.00,      1.00,      1.00,      1.00,      1.00,      1.00,      1.01
                   ubsan,      2.20,      2.33,      1.98,      1.90,      3.04,      6.68,      2.94,      2.87,      4.31,      4.26,      2.22,      5.37,      2.38,      2.08,      9.16,      2.67,      3.01,      1.24,      3.02,      2.97


==> asan.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.99
           perlbench,      2076,       486,      4.27
               bzip2,      1140,       665,      1.71
                 gcc,       955,       411,      2.32
                 mcf,       487,       332,      1.47
               gobmk,      1392,       640,      2.17
               hmmer,      1120,       557,      2.01
               sjeng,      1609,       696,      2.31
          libquantum,       780,       563,      1.39
             h264ref,      1789,       756,      2.37
             omnetpp,       953,       425,      2.24
               astar,       803,       496,      1.62
           xalancbmk,       814,       294,      2.77
                milc,       937,       652,      1.44
                namd,       813,       515,      1.58
              dealII,      1026,       414,      2.48
              soplex,       533,       324,      1.65
              povray,       738,       247,      2.99
                 lbm,       573,       537,      1.07
             sphinx3,      1208,       626,      1.93


==> caver.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.05
             omnetpp,       425,       337,      1.26
               astar,       525,       565,      0.93
           xalancbmk,       273,       310,      0.88
                namd,       523,       522,      1.00
              dealII,       561,       409,      1.37
              soplex,       296,       295,      1.00
              povray,       244,       249,      0.98


==> cfi.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.09
             omnetpp,       508,       349,      1.46
               astar,       482,       484,      1.00
           xalancbmk,       303,       262,      1.16
                namd,       515,       514,      1.00
              dealII,       405,       371,      1.09
              soplex,       300,       302,      0.99
              povray,       226,       219,      1.03


==> dangsan.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.40
           perlbench,      1766,       487,      3.63
               bzip2,       704,       693,      1.02
                 gcc,       673,       435,      1.55
                 mcf,       403,       269,      1.50
               gobmk,       682,       603,      1.13
               hmmer,       624,       617,      1.01
               sjeng,       678,       659,      1.03
          libquantum,       481,       521,      0.92
             h264ref,       779,       784,      0.99
             omnetpp,      1905,       279,      6.83
               astar,       717,       474,      1.51
           xalancbmk,       504,       221,      2.28
                milc,       625,       468,      1.34
                namd,       535,       536,      1.00
              dealII,       488,       389,      1.25
              soplex,       314,       288,      1.09
              povray,       347,       223,      1.56
                 lbm,       431,       432,      1.00
             sphinx3,       698,       693,      1.01


==> hextype.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.06
             omnetpp,       401,       354,      1.13
               astar,       536,       529,      1.01
           xalancbmk,       299,       278,      1.08
                namd,       530,       531,      1.00
              dealII,       475,       404,      1.18
              soplex,       296,       291,      1.02
              povray,       247,       245,      1.01


==> hexvasan.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.01
           perlbench,       498,       484,      1.03
               bzip2,       689,       681,      1.01
                 gcc,       387,       384,      1.01
                 mcf,       313,       314,      1.00
               gobmk,       626,       622,      1.01
               hmmer,       619,       620,      1.00
               sjeng,       668,       672,      0.99
          libquantum,       494,       480,      1.03
             h264ref,       783,       780,      1.00
             omnetpp,       367,       354,      1.04
               astar,       527,       528,      1.00
           xalancbmk,       283,       285,      0.99
                milc,       489,       489,      1.00
                namd,       516,       516,      1.00
              dealII,       405,       405,      1.00
              soplex,       292,       291,      1.00
              povray,       244,       243,      1.00
                 lbm,       452,       451,      1.00
             sphinx3,       642,       645,      1.00


==> lowfat.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.93
           perlbench,      1235,       491,      2.52
               bzip2,      1198,       679,      1.76
                 gcc,       876,       386,      2.27
                 mcf,       490,       351,      1.40
               gobmk,      1180,       630,      1.87
               hmmer,      1543,       620,      2.49
               sjeng,      1175,       680,      1.73
          libquantum,      1029,       536,      1.92
             h264ref,      2054,       777,      2.64
             omnetpp,       569,       390,      1.46
               astar,       944,       537,      1.76
           xalancbmk,       567,       290,      1.96
                milc,       989,       644,      1.54
                namd,      1016,       522,      1.95
              dealII,       896,       415,      2.16
              soplex,       612,       316,      1.94
              povray,       585,       240,      2.44
                 lbm,       785,       535,      1.47
             sphinx3,      1347,       655,      2.06


==> memcheck.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      19.6
           perlbench,     19241,       485,     39.67
               bzip2,      9399,       666,     14.11
                 gcc,      8586,       408,     21.04
                 mcf,      1442,       332,      4.34
               gobmk,     15851,       637,     24.88
               hmmer,     13284,       557,     23.85
               sjeng,     18660,       696,     26.81
          libquantum,      5523,       563,      9.81
             h264ref,     24082,       755,     31.90
             omnetpp,      7398,       423,     17.49
               astar,      5435,       496,     10.96
           xalancbmk,      8357,       293,     28.52
                milc,      8711,       652,     13.36
                namd,     12564,       516,     24.35
              soplex,      3535,       324,     10.91
              povray,     11807,       247,     47.80
                 lbm,     12390,       538,     23.03
             sphinx3,     21284,       626,     34.00


==> msan.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      2.53
           perlbench,      1699,       486,      3.50
               bzip2,      1358,       665,      2.04
                 gcc,      1435,       409,      3.51
                 mcf,       718,       332,      2.16
               gobmk,      1601,       637,      2.51
               hmmer,      2052,       557,      3.68
               sjeng,      2431,       696,      3.49
          libquantum,      1091,       564,      1.93
             h264ref,      2574,       756,      3.40
             omnetpp,      1001,       446,      2.24
               astar,       983,       505,      1.95
           xalancbmk,       835,       377,      2.21
                milc,      1282,       645,      1.99
                namd,      1009,       515,      1.96
              dealII,       981,       374,      2.62
              soplex,       648,       332,      1.95
              povray,       802,       244,      3.29
                 lbm,      1181,       536,      2.20
             sphinx3,      1774,       623,      2.85


==> typesan.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      1.26
             omnetpp,       507,       309,      1.64
               astar,       517,       520,      0.99
           xalancbmk,       315,       223,      1.41
                namd,       530,       533,      0.99
              dealII,       745,       412,      1.81
              soplex,       304,       303,      1.00
              povray,       301,       242,      1.24


==> ubsan.csv <==
           benchmark,    target,  baseline,  overhead
             geomean,          ,          ,      2.97
           perlbench,      1065,       485,      2.20
               bzip2,      1551,       666,      2.33
                 gcc,       807,       408,      1.98
                 mcf,       630,       332,      1.90
               gobmk,      1935,       637,      3.04
               hmmer,      3721,       557,      6.68
               sjeng,      2048,       696,      2.94
          libquantum,      1613,       563,      2.87
             h264ref,      3253,       755,      4.31
             omnetpp,      1804,       423,      4.26
               astar,      1103,       496,      2.22
           xalancbmk,      1572,       293,      5.37
                milc,      1550,       652,      2.38
                namd,      1075,       516,      2.08
              dealII,      3891,       425,      9.16
              soplex,       864,       324,      2.67
              povray,       744,       247,      3.01
                 lbm,       666,       538,      1.24
             sphinx3,      1889,       626,      3.02

